The Effects of $r$-Process Enrichment in Hydrogen-Rich Supernovae

Core-collapse supernovae are candidate sites for the rapid neutron capture process ($r$-process). We explore the effects of enrichment from $r$-process nuclei on the light-curves of hydrogen-rich supernovae (SNe IIP) and assess the detectability of these signatures. We modify the radiation transport code $\texttt{SNEC}$ to include the approximate effects of opacity and radioactive heating from $r$-process elements in the SN ejecta. We present models spanning a range of total $r$-process masses $M_{\rm r}$ and their assumed radial distribution within the ejecta, finding that $M_{\rm r} \gtrsim 10^{-2} M_\odot$ is sufficient to induce appreciable differences in their light-curves as compared to ordinary SNe IIP (without any $r$-process elements). The primary photometric signatures of $r$-process enrichment include a shortening of the plateau phase, coinciding with the hydrogen-recombination photosphere retreating to the $r$-process-enriched layers, and a steeper post-plateau decline associated with a reddening of the SN colors. We compare our $r$-process-enriched models to ordinary IIP models and observational data, showing that yields of $M_{\rm r} \gtrsim 10^{-2} M_\odot$ are potentially detectable across several of the metrics used by transient observers, provided that the $r$-process rich layers are mixed $\gtrsim$ halfway to the ejecta surface. This detectability threshold can roughly be reproduced analytically using a two-zone ("kilonova within a supernova") picture. Assuming that a small fraction of SNe produce a detectable $r$-process yield $M_{\rm r} \gtrsim 10^{-2}M_\odot$, and respecting constraints on the total Galactic production rate, we estimate that $\gtrsim 10^{3}-10^4$ SNe need be observed to find one $r$-enriched event, a feat that may become possible with the Vera Rubin Observatory.

==> mk.txt <==
#!/bin/bash

pdflatex main_new.tex
bibtex main_new
pdflatex main_new.tex
pdflatex main_new.tex

